Properties of Optically Selected Supernova Remnant Candidates in M33

Narrow band images covering strong emission lines are efficient to survey supernova remnants (SNRs) in nearby galaxies. Using the narrow band images provided by the Local Group Galaxy Survey we searched for SNRs in M33. Culling the objects with enhanced [SII]/Ha and round morphology in the continuum-subtracted Ha and [SII] images, we produce a list of 199 sources. Among them 79 are previously unknown. Their progenitor and morphology types were classified. A majority of the sample (170 objects) are likely remnants of core-collapse SNe, and 29 are remnants of Type Ia SNe. The cumulative size distribution of these objects is found to be similar to that of the M31 remnants derived in the similar way. We obtain a power law slope, a = 2.38 + 0:05. Thus a majority of the sources are considered to be in the Sedov-Taylor phase, consistent with previous findings. The histogram of the emission line ratio ([SII]/Ha) of the remnants has two concentrations at [SII]/Ha ~0.55 and ~0.8, as in M31. Interestingly Lx (and L20cm) of the compact center-bright objects are correlated with their optical luminosity. The remnants with X-ray emission have brighter optical surface brightness and smaller diameters than those without X-ray emission.

==> tab1_online.dat <==
Title: Properties Of Optically Selected Supernova Remnant Candidates In M33
Authors: Lee J.H., Lee M.G.
Table: A List of Previous M33 SNR Candidates Excluded in This Study
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label    Explanations
--------------------------------------------------------------------------------
   1-  7 A7     ---     Name     Source identifier (1)
   9- 18 F10.7  deg     RAdeg    Right Ascension in decimal degrees (J2000) (2)
  20- 28 F9.6   deg     DEdeg    Declination in decimal degrees (J2000) (2)
  30- 34 F5.2   [10-7W] logLHa   Log of H{alpha} luminosity; erg/s (3)
  36- 40 F5.2   [10-7W] logLSII  Log of [S II] luminosity; erg/s (3)
  42- 44 I3     pc      Dia      Diameter calculated using 1''=3.88 pc
  46- 49 F4.2   ---     Ratio    Ratio of [S II] to H{alpha}
      51 A1     ---     Class    Classification (4)
--------------------------------------------------------------------------------
Note (1): L10 = Long et al. (2010)
Note (2): Measured in the H{alpha} image.
Note (3): Calculated using L = 4{pi}d^2^ * flux for d = 800 kpc.
Note (4):
    H = H II regions with [S II]:H{alpha} < 0.4, and blue stars inside;
    S = Superbubbles (Larger than D = 100 pc and a number of blue stars inside).
--------------------------------------------------------------------------------
L10-1   23.1262779 30.462805 37.02 37.01 136 0.98 S
L10-3   23.1772499 30.349541 36.77 36.58  98 0.64 S
L10-12  23.2502728 30.512455 37.49 37.07  62 0.38 H
L10-19  23.2814598 30.714882 36.66 36.21  74 0.35 H
L10-28  23.3278923 30.451220 37.10 36.84 158 0.55 S
L10-35  23.3708439 30.795719 35.52 34.65  18 0.13
L10-43  23.3974609 30.708994 37.28 36.72  80 0.28 H
L10-50  23.4197102 30.709921 37.06 36.84 100 0.60 S
L10-68  23.4672909 30.942835 36.93 36.65 112 0.52 S
L10-79  23.4922905 30.810335 37.14 36.61  80 0.29 H
L10-98  23.5528698 30.586670 36.61 36.10  62 0.31 H
L10-122 23.6327095 30.944935 36.94 36.87 126 0.85 S
L10-131 23.6745396 30.626440 36.87 36.52 156 0.45 S
L10-132 23.6857471 30.710779 36.39 35.86  50 0.29 H
L10-133 23.7286701 30.688061 36.94 36.48  72 0.35 H
L10-136 23.7550793 30.638155 36.65 36.27 124 0.42 S
L10-137 23.7632504 30.619329 36.61 36.53 124 0.83 S


==> tab3_online.dat <==
Title: Properties Of Optically Selected Supernova Remnant Candidates In M33
Authors: Lee J.H., Lee M.G.
Table: A List of M33 SNR Candidates
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label    Explanations
--------------------------------------------------------------------------------
   1-  3 I3     ---     ID       Index number
   5- 14 F10.7  deg     RAdeg    Right Ascension in decimal degrees (J2000) (1)
  16- 24 F9.6   deg     DEdeg    Declination in decimal degrees (J2000) (1)
  26- 30 F5.2   [10-7W] logLHa   Log of H{alpha} luminosity; erg/s (2)
  32- 36 F5.2   [10-7W] logLSII  Log of [S II] luminosity; erg/s (2)
  38- 40 I3     pc      Dia      Diameter calculated using 1''=3.88 pc (3)
  42- 45 F4.2   ---     Ratio    Ratio of [S II] to H{alpha}
  47- 48 A2     ---     Morph    Morphology type
  50- 52 I3     ---     N(OB)    Number of OB stars (4)
  54- 55 A2     ---     PType    Progenitor type
  57- 63 A7     ---     Com      Comments (5)
--------------------------------------------------------------------------------
Note (1): Measured in the H{alpha} image.
Note (2): Calculated using L = 4{pi}d^2^ * flux for d = 800 kpc.
Note (3): For d = 800 kpc.
Note (4): Located between the boundary of each SNR candidate and 100 pc
          from the center of each SNR candidate.
Note (5): L10 = Long et al. (2010).
--------------------------------------------------------------------------------
  1 23.1074047 30.501122 36.16 36.03  81 0.74 B3   4 CC
  2 23.1160583 30.595718 36.05 36.04  72 0.98 B3   6 CC
  3 23.1306095 30.592470 36.02 35.79  28 0.59  C  18 CC L10-2
  4 23.1473484 30.588837 36.36 36.06  85 0.50 A3   2 CC
  5 23.1548519 30.298412 36.15 35.93  85 0.60 B3   0 Ia
  6 23.1657581 30.465267 35.36 35.33  36 0.93 B3   3 CC
  7 23.1676331 30.272575 35.65 35.37  44 0.52 A3   1 Ia
  8 23.1694889 30.275404 35.36 35.26  42 0.79 A3   1 Ia
  9 23.1705875 30.530849 36.36 36.07  86 0.51 A3   1 Ia
 10 23.1779709 30.605574 36.07 35.76  58 0.49 B1  17 CC
 11 23.1865292 30.370794 35.94 35.87  38 0.85 A1   4 CC L10-4
 12 23.1894512 30.387268 35.84 35.61  45 0.59 A3   9 CC
 13 23.1947098 30.577244 35.97 35.92  42 0.89 B1  12 CC L10-5
 14 23.2160149 30.852493 35.34 35.20  40 0.72 A3   3 CC
 15 23.2197418 30.636904 36.28 36.04  56 0.57 A1  43 CC L10-6
 16 23.2200184 30.526175 36.37 36.12  68 0.56 A1   1 Ia
 17 23.2224121 30.632544 36.58 36.36  50 0.60 B2  29 CC L10-8
 18 23.2226791 30.806719 35.78 35.69  56 0.81 B3   1 Ia L10-7
 19 23.2253342 30.425350 36.15 36.06  42 0.81  C   8 CC L10-9
 20 23.2338333 30.558456 36.30 36.23  80 0.85 B1   9 CC
 21 23.2337856 30.676781 36.79 36.73  96 0.87 A1   6 CC L10-10
 22 23.2377892 30.657656 36.42 36.34  22 0.83 A2  21 CC L10-11
 23 23.2382488 30.654081 35.93 35.60  37 0.47 B1  23 CC
 24 23.2517509 30.735655 35.73 35.48  34 0.56  C   3 CC L10-13
 25 23.2522678 30.517069 37.21 36.96  46 0.56 B2  54 CC L10-14
 26 23.2562904 30.513704 36.43 36.16  26 0.54 B2  76 CC L10-15
 27 23.2622108 30.541559 36.34 36.21  49 0.74 A1  18 CC L10-16
 28 23.2647820 30.522470 36.11 36.15  34 1.10 A1  38 CC L10-17
 29 23.2667904 30.664919 36.62 36.44  33 0.66 A2   3 CC L10-18
 30 23.2856255 30.204226 35.60 35.38  27 0.60 B1   2 CC
 31 23.2874203 30.449690 36.22 36.12  50 0.79 A1   5 CC L10-20
 32 23.2903957 30.277510 35.88 35.94  85 1.15 B3   0 Ia
 33 23.2911205 30.659842 36.97 36.68 100 0.51 B2   2 CC L10-21
 34 23.2925949 30.706184 35.65 35.58  24 0.85 B1   0 Ia L10-22
 35 23.2964249 30.662140 36.00 35.83  24 0.68 B1   4 CC L10-23
 36 23.2970009 30.572590 37.05 36.70  92 0.45 B2  20 CC L10-24
 37 23.2981281 30.644634 36.09 35.78  18 0.49 B2  84 CC L10-25
 38 23.3060722 30.470312 36.33 36.06  74 0.54 B1   2 CC
 39 23.3075466 30.662226 36.28 35.99  65 0.51 A1   7 CC
 40 23.3139725 30.594976 35.95 35.82  75 0.74 B3   8 CC
 41 23.3199711 30.769606 36.63 36.42  70 0.62 B2  12 CC L10-26
 42 23.3224964 30.524580 36.07 35.98  34 0.81 A1  16 CC L10-27
 43 23.3231049 30.779345 36.39 36.17  68 0.60 A1  19 CC
 44 23.3255215 30.560724 35.45 35.12  30 0.47 A3  10 CC
 45 23.3288326 30.781080 36.22 36.23  66 1.02 A1  13 CC L10-29
 46 23.3313541 30.208126 35.81 35.65  69 0.69 B3   3 CC
 47 23.3364964 30.432003 35.27 34.93  16 0.46 B1  10 CC
 48 23.3383007 30.322397 36.01 35.75  74 0.55 B3   0 Ia
 49 23.3388863 30.508787 36.25 35.87  55 0.42 A3   8 CC
 50 23.3398228 30.525311 36.76 36.42  80 0.46 B2   5 CC L10-30
 51 23.3414268 30.432878 36.05 35.76  36 0.51 A3  22 CC
 52 23.3444595 30.451111 35.78 35.78  20 1.00 A1   3 CC L10-31
 53 23.3493690 30.437155 36.24 36.29  24 1.12 A2  22 CC L10-32
 54 23.3500500 30.615780 36.20 36.01  76 0.64 A3   6 CC
 55 23.3507557 30.480623 35.69 35.71  50 1.05 B3   4 CC
 56 23.3627892 30.796829 36.35 36.26  62 0.81 A1  25 CC L10-33
 57 23.3638153 30.399818 35.60 35.28  34 0.48 A3   8 CC
 58 23.3663521 30.304823 35.69 35.66  40 0.93 B1   8 CC
 59 23.3666477 30.266989 35.28 35.19  37 0.81 B3   1 Ia
 60 23.3670883 30.526390 36.31 36.05  32 0.55 B2  29 CC L10-34
 61 23.3709965 30.704794 36.80 36.78  21 0.95 A2   4 CC L10-36
 62 23.3729706 30.819670 35.81 35.70  31 0.78  C   1 Ia L10-37
 63 23.3741264 31.031382 35.71 35.61  47 0.79 B1   4 CC
 64 23.3756180 30.795650 36.26 35.91  40 0.45  C  19 CC L10-38
 65 23.3776493 30.350418 36.40 36.30  88 0.79 B1   0 CC
 66 23.3799877 30.353962 36.09 35.98  58 0.78 B1   3 CC
 67 23.3807354 30.559280 37.17 37.00  44 0.68 A2  56 CC L10-39
 68 23.3804932 30.705080 36.43 36.03  52 0.40 A1   6 CC L10-40
 69 23.3824997 30.516970 36.30 36.31  82 1.02 B3   8 CC L10-41
 70 23.3962612 30.323381 35.78 35.69  63 0.81 B3  18 CC
 71 23.3964195 30.385420 35.47 35.65  42 1.51  C   4 CC L10-42
 72 23.3957863 30.498487 35.93 35.90  18 0.93 A2  23 CC
 73 23.3984585 30.823133 36.02 36.04  31 1.05 A1   0 Ia L10-44
 74 23.4003639 30.607460 37.30 37.14  40 0.69 A2  30 CC L10-45
 75 23.4042568 30.552790 36.63 36.42  74 0.62 B2  15 CC
 76 23.4045391 30.548189 36.12 36.17  38 1.12 A1   8 CC L10-46
 77 23.4072895 30.669220 36.13 36.05  50 0.83 A1   5 CC L10-47
 78 23.4082813 30.705059 36.10 35.86  27 0.57  C  16 CC L10-48
 79 23.4110508 31.044100 36.20 36.14  59 0.87 A1   7 CC
 80 23.4149780 30.573895 36.06 35.96  61 0.79 B1  50 CC
 81 23.4188614 30.181028 35.97 35.85  46 0.76 B1   0 Ia
 82 23.4194202 30.661329 36.27 36.14  42 0.74  C  10 CC L10-49
 83 23.4202900 30.870544 36.09 36.08  60 0.98 A1  10 CC L10-51
 84 23.4220791 30.541521 35.96 35.67  40 0.51  C  71 CC L10-52
 85 23.4237900 30.351213 36.68 36.47  36 0.62 B2  95 CC L10-53
 86 23.4260006 30.349539 36.49 36.41  44 0.83  C  57 CC L10-54
 87 23.4287891 30.697081 36.74 36.44  74 0.50  C  41 CC L10-55
 88 23.4310341 30.684315 35.99 35.88  26 0.78 B1  20 CC L10-56
 89 23.4319057 30.603189 36.26 35.98  36 0.52  C  58 CC L10-57
 90 23.4385796 30.539070 36.88 36.61  70 0.54 B2  39 CC L10-58
 91 23.4477501 30.662420 36.11 35.98  42 0.74 A1  24 CC L10-59
 92 23.4479961 30.287159 35.91 35.64  56 0.54 B3   5 CC
 93 23.4492550 30.300585 36.57 36.36  94 0.62 B1   6 CC
 94 23.4505596 30.290524 34.85 34.51  19 0.46 A3   4 CC
 95 23.4512844 30.657890 35.95 35.75  14 0.63 A2  38 CC L10-60
 96 23.4538212 30.551439 36.52 36.51  40 0.98 A2  33 CC L10-61
 97 23.4571171 30.513359 36.24 36.01  56 0.59 A1  10 CC L10-62
 98 23.4579201 30.504641 35.69 35.67  46 0.95 A3   9 CC L10-63
 99 23.4589176 30.591354 36.36 36.23  50 0.74 B1   3 CC L10-64
100 23.4628372 30.732281 36.70 36.44  48 0.55 B2  17 CC L10-65
101 23.4652901 30.516560 36.07 36.07  58 1.00 A1   9 CC L10-66
102 23.4654598 30.512060 35.97 35.84  44 0.74 A1  10 CC L10-67
103 23.4690094 30.477346 35.62 35.26  40 0.44 A3   4 CC
104 23.4761696 30.563198 36.58 36.50  49 0.83 A1  17 CC L10-69
105 23.4776421 30.754663 36.93 36.81  38 0.76 A2  24 CC L10-70
106 23.4778748 30.314161 36.07 36.03  72 0.91 B3   0 Ia
107 23.4788780 30.553061 36.91 36.85  26 0.87 A2  27 CC L10-71
108 23.4792099 30.665920 35.74 35.64  32 0.79 B1  27 CC L10-72
109 23.4803638 30.280268 35.28 35.01  31 0.54 A3   1 Ia
110 23.4853706 30.357574 36.32 36.29  58 0.93 A1   1 Ia L10-73
111 23.4873695 30.582970 36.25 36.26  31 1.02 A2  40 CC L10-74
112 23.4880409 30.680140 35.98 35.90  42 0.83 A1  25 CC L10-75
113 23.4880409 30.585030 36.03 35.73  19 0.50  C  45 CC L10-76
114 23.4892082 31.015499 36.04 35.75  60 0.51 B1   4 CC
115 23.4918327 30.535999 36.28 35.85  24 0.37 B2  38 CC L10-77
116 23.4918728 30.631905 36.12 36.10  22 0.95 A2  39 CC L10-78
117 23.4934196 30.606863 35.59 35.58  15 0.98 A2  13 CC L10-80
118 23.4938297 30.865080 36.16 36.12  54 0.91 B1  17 CC L10-82
119 23.4942245 30.558519 36.48 36.20  48 0.52 B2  89 CC L10-81
120 23.4964390 30.545017 36.23 35.93  39 0.50 B2  72 CC
121 23.4996223 30.572859 36.72 36.37  31 0.45 B2 134 CC L10-83
122 23.5010509 30.658020 36.09 36.00  40 0.81 B1  64 CC
123 23.5012016 30.705465 36.27 36.24  36 0.93 A1  17 CC L10-84
124 23.5013294 30.790329 36.15 36.15  46 1.00 B1   0 Ia L10-85
125 23.5024223 30.845240 35.04 35.01  23 0.93 B3   5 CC
126 23.5025005 30.817829 34.88 34.66  12 0.60  C  13 CC L10-86
127 23.5055809 30.588940 36.19 36.12  48 0.85 A1  26 CC L10-87
128 23.5087357 30.476257 35.44 35.12  37 0.48 A3   1 Ia
129 23.5097656 30.518410 36.24 36.19  53 0.89 B1  26 CC L10-88
130 23.5137901 30.606209 37.11 36.80  90 0.49 B2  31 CC L10-89
131 23.5144997 30.745501 36.08 35.98  44 0.79 A1  14 CC L10-90
132 23.5177498 30.549191 35.44 35.44  32 1.00 B1  10 CC L10-91
133 23.5203514 30.975195 36.07 35.73  72 0.46 A3   0 Ia
134 23.5229359 31.123989 35.60 35.45  55 0.71 B3   0 Ia
135 23.5299473 30.606260 36.92 36.81  96 0.78  C  13 CC L10-92
136 23.5312500 30.618891 35.26 35.20  16 0.87 B1  12 CC L10-93
137 23.5332317 31.017696 36.06 35.80  54 0.55 A3   8 CC
138 23.5348701 30.775890 35.63 35.33  19 0.50  C  66 CC L10-94
139 23.5417500 30.787470 35.74 35.63  26 0.78 A1  32 CC L10-95
140 23.5444927 30.706671 36.70 36.77  23 1.17 A2  14 CC L10-96
141 23.5459557 30.650043 35.56 35.43  16 0.74 B1  28 CC L10-97
142 23.5467281 30.404257 35.45 35.24  42 0.62 B3   6 CC
143 23.5511837 31.045387 35.81 35.49  55 0.48 A3   7 CC
144 23.5537357 30.390079 35.63 35.33  46 0.50 B3   5 CC
145 23.5542507 30.810179 36.48 36.32  46 0.69  C   6 CC L10-99
146 23.5568695 30.724171 35.63 35.53  27 0.79 A1   7 CC L10-100
147 23.5571194 30.805010 36.70 36.58  62 0.76 B1  16 CC L10-101
148 23.5577202 30.511061 35.22 34.81  16 0.39 A3   5 CC
149 23.5588379 30.575401 36.74 36.46  40 0.52 B2  37 CC L10-102
150 23.5597897 30.698219 35.91 35.84  44 0.85 A1   7 CC L10-103
151 23.5599194 30.661560 35.99 36.01  38 1.05 A1   6 CC L10-104
152 23.5602150 30.897751 36.50 36.50  58 1.00 A1  35 CC L10-105
153 23.5606117 30.743383 36.10 35.97  51 0.74 B1   9 CC
154 23.5611305 30.530809 35.85 35.89  66 1.10 B3   5 CC L10-106
155 23.5648708 30.549971 36.01 35.85  34 0.69  C   8 CC L10-107
156 23.5679607 30.875750 36.84 36.62  80 0.60 B2  11 CC L10-108
157 23.5708294 30.863680 36.86 36.46  32 0.40 B2  18 CC L10-109
158 23.5709591 30.566105 36.78 36.50  52 0.52 B2  74 CC L10-110
159 23.5732822 30.689810 36.38 36.33  52 0.89 A1   6 CC L10-111
160 23.5764179 30.901609 36.08 36.07  80 0.98 B3   7 CC L10-112
161 23.5803299 30.562750 36.89 36.55  40 0.46 B2  54 CC L10-113
162 23.5810261 30.880247 36.09 36.03  75 0.87 B3   4 CC
163 23.5820160 30.561531 36.82 36.38  38 0.36 B2  34 CC
164 23.5824432 30.565634 36.63 36.47  30 0.69 A2  48 CC L10-114
165 23.5966167 30.423655 35.96 35.85  50 0.78 A1   1 Ia L10-115
166 23.5973969 30.906563 34.73 34.68  10 0.89  C   6 CC L10-116
167 23.6003227 30.556782 36.32 35.96  60 0.44 A3   8 CC
168 23.6020145 30.816208 36.56 36.24  80 0.48 B1   4 CC
169 23.6046276 30.916288 36.63 36.57  64 0.87 A1  18 CC L10-117
170 23.6057816 30.808580 35.88 35.85  44 0.93 B1   4 CC L10-118
171 23.6077023 30.554670 35.15 34.84  26 0.49 A3   3 CC L10-119
172 23.6233692 30.692610 36.22 35.99  42 0.59  C   3 CC L10-120
173 23.6240597 30.585678 36.05 35.78  85 0.54 B3   5 CC
174 23.6260319 30.943396 35.83 35.82  34 0.98 B1   9 CC
175 23.6261215 30.595779 36.19 36.19  52 1.00 B1   4 CC L10-121
176 23.6350403 30.592390 35.92 35.93  40 1.02 A1  21 CC L10-123
177 23.6374931 30.777559 36.73 36.52  16 0.62 A2  74 CC L10-124
178 23.6475391 30.870190 35.69 35.63  38 0.87 B1  10 CC L10-125
179 23.6509209 30.606560 35.86 35.64  40 0.60 A1   3 CC L10-126
180 23.6558228 30.736397 36.52 36.20  61 0.48 B2  22 CC
181 23.6624126 30.633205 36.57 36.18  80 0.41 B1   3 CC L10-127
182 23.6653938 30.654875 35.95 35.80  64 0.71 A3   3 CC
183 23.6664333 31.100744 35.76 35.73  53 0.93 A3   1 Ia
184 23.6702347 30.726780 36.73 36.67  36 0.87 A2  20 CC L10-128
185 23.6712494 30.724604 36.96 36.92  50 0.91 A2  16 CC L10-129
186 23.6716156 30.732059 35.80 35.66  32 0.72 B1  30 CC L10-130
187 23.6778259 30.680971 35.58 35.37  39 0.62 A3   4 CC
188 23.6834126 31.030241 35.86 35.68  80 0.66 B3   0 Ia
189 23.6891575 30.593105 35.65 35.61  49 0.91 B3   5 CC
190 23.6911602 30.955309 35.66 35.62  50 0.91 B3   0 Ia
191 23.6968231 30.573605 35.59 35.23  37 0.44 A3   4 CC
192 23.7103233 31.127384 35.76 35.41  55 0.45 B3   1 Ia
193 23.7186832 30.839504 35.89 35.88  84 0.98 A3   1 Ia
194 23.7351704 30.606440 35.81 35.77  56 0.91 A1   1 Ia L10-134
195 23.7441540 31.169287 35.66 35.44  44 0.60 B3   0 Ia
196 23.7466240 30.671246 35.60 35.50  36 0.79 A3   7 CC
197 23.7511501 30.668062 36.27 36.10  58 0.68 A1   8 CC L10-135
198 23.7516708 31.043427 35.94 35.66  72 0.52 A3   1 Ia
199 23.7575645 30.664982 36.46 36.21  80 0.56  C   2 CC

